Intersectionality in Conversational AI Safety: How Bayesian Multilevel Models Help Understand Diverse Perceptions of Safety

Conversational AI systems exhibit a level of human-like behavior that promises to have profound impacts on many aspects of daily life -- how people access information, create content, and seek social support. Yet these models have also shown a propensity for biases, offensive language, and conveying false information. Consequently, understanding and moderating safety risks in these models is a critical technical and social challenge. Perception of safety is intrinsically subjective, where many factors -- often intersecting -- could determine why one person may consider a conversation with a chatbot safe and another person could consider the same conversation unsafe. In this work, we focus on demographic factors that could influence such diverse perceptions. To this end, we contribute an analysis using Bayesian multilevel modeling to explore the connection between rater demographics and how raters report safety of conversational AI systems. We study a sample of 252 human raters stratified by gender, age group, race/ethnicity group, and locale. This rater pool provided safety labels for 1,340 human-chatbot conversations. Our results show that intersectional effects involving demographic characteristics such as race/ethnicity, gender, and age, as well as content characteristics, such as degree of harm, all play significant roles in determining the safety of conversational AI systems. For example, race/ethnicity and gender show strong intersectional effects, particularly among South Asian and East Asian women. We also find that conversational degree of harm impacts raters of all race/ethnicity groups, but that Indigenous and South Asian raters are particularly sensitive to this harm. Finally, we observe the effect of education is uniquely intersectional for Indigenous raters, highlighting the utility of multilevel frameworks for uncovering underrepresented social perspectives.

==> to-do.txt <==
12. DONE [Greg] Results: model selection results in more detail, and particularly the "dip" in R2
8. DONE [Greg] Methods. Explain model fitness metrics (i.e., create bulleted list of the metrics and a quick, concise definition, possibly w/ math notation)
14. New model nomenclatures: "Main model" "All data model" "Intermediate models": "additive effects models / "observation-level effects models?", Final, Full": "intersectional effects models"
15. [Greg] In methods, why don't we report: maximal models? more complex models, or models where gender is the multiplier (instead of race). [because strongest effects were related to race]
4. In-Progress [Greg] Add additional figures/tables (i.e., overall effect of age)
7. DONE [Chris] Summarize results in Discussion.
17. DONE [Greg] We don't seem to be using figures 4--6.
18. [Chris] Summarize what we did. Make headings in results clearer and summarize results. 
19. [Chris] Make methods and results. "we observe that Black raters label x type of conversations safe at lower rates than other racial groups"
8. IN PROGRESS [Chris] Related work: paragraph on safety AND ethics.
6. [Greg] Edit methods for clarity.
9. Rewrite conclusion
11. [Greg] Why not reporting  maximal (or more complex) models
13. Clarify intermediate models and model building process
1. [Greg] Discuss in limitations skewing of Indian raters (i.e., in phases 1 & 2, they are in India, but in phase 3 they are in US).
16. Should big table go in paper? (Issue is appendix might be supplemental.)
17. [Greg] We don't appear to be using the Figures 4-6 (and the captions don't seem to match the figures). Should we remove them? Or write about them in the results?
18. DONE [Chris] Clean up latex to save space.


Summary of Included MLMs:
https://docs.google.com/document/d/1ydgFuAdwZIpCRbfU0s9u1TrelFBfQ6BY1TmUi2dkTsg/edit?usp=sharing

Short-Term Greg Goal [P0s, with dates]
1. [DONE] Finish running the models by EOW
2. [Done] Finish adding all paper stuff by next week
3. Read and edit results section. Ensure that 5/31
3a. All claims are supported by at least one figure or line in table, with some explanation of how the figure or table supports the claim.
3b. All figures have a complete description of the results.
3c. A discussion of how results support the choice made in the intermediate stages (ideally by references lines in the tables)
3d. [Greg: They are reported in results, but should be highlighted in the discussion] Some results on indigenous raters.
3e. Some results are Datasets 1, 2, and 
4. Methods section. 6/1 For each MLM:
4a. For each MLM: Definition in R notation, perhaps with an intuitive name, possibly present in a table.
4b. For each MLM: What questions were you trying to ask with that choice of model? 
4c. [Greg: recorded at our last meeting?] What assumptions did you make (either by design or in retrospect). 
4d. [Discussed at meeting?] Did you decide to try all of the models at once, or were there later models based on earlier ones? 
4e. In any case, what was the thought process in choosing them?
5. [Done] Provide demographic counts by gender, education level, age, dataset[aka. phase]? 06/05



- https://docs.google.com/document/d/13J99qnBwB6uNyME6MQvZMB1ok3T95QKZTpDrx1qaoyA/edit?usp=sharing

